Semantic-guided Adversarial Diffusion Model for Self-supervised Shadow Removal

Existing unsupervised methods have addressed the challenges of inconsistent paired data and tedious acquisition of ground-truth labels in shadow removal tasks. However, GAN-based training often faces issues such as mode collapse and unstable optimization. Furthermore, due to the complex mapping between shadow and shadow-free domains, merely relying on adversarial learning is not enough to capture the underlying relationship between two domains, resulting in low quality of the generated images. To address these problems, we propose a semantic-guided adversarial diffusion framework for self-supervised shadow removal, which consists of two stages. At first stage a semantic-guided generative adversarial network (SG-GAN) is proposed to carry out a coarse result and construct paired synthetic data through a cycle-consistent structure. Then the coarse result is refined with a diffusion-based restoration module (DBRM) to enhance the texture details and edge artifact at second stage. Meanwhile, we propose a multi-modal semantic prompter (MSP) that aids in extracting accurate semantic information from real images and text, guiding the shadow removal network to restore images better in SG-GAN. We conduct experiments on multiple public datasets, and the experimental results demonstrate the effectiveness of our method.

==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


